RECSIP: REpeated Clustering of Scores Improving the Precision

The latest research on Large Language Models (LLMs) has demonstrated significant advancement in the field of Natural Language Processing (NLP). However, despite this progress, there is still a lack of reliability in these models. This is due to the stochastic architecture of LLMs, which presents a challenge for users attempting to ascertain the reliability of a model's response. These responses may cause serious harm in high-risk environments or expensive failures in industrial contexts. Therefore, we introduce the framework REpeated Clustering of Scores Improving the Precision (RECSIP) which focuses on improving the precision of LLMs by asking multiple models in parallel, scoring and clustering their responses to ensure a higher reliability on the response. The evaluation of our reference implementation recsip on the benchmark MMLU-Pro using the models GPT-4o, Claude and Gemini shows an overall increase of 5.8 per cent points compared to the best used model.

==> figures/evaluation/precision/gemini-gpto4-claude-recsip-precision.dat <==
{ } gemini-1.5-pro-002 gpt-4o-2024-08-06 claude-3-5-sonnet-20241022 recsip
Biology 0.8647140864714087 0.8926080892608089 0.8856345885634589 0.922945205479452
Business 0.8094027954256671 0.8022813688212928 0.8136882129277566 0.840064620355412
Chemistry 0.6221238938053097 0.7279151943462897 0.7853356890459364 0.8387096774193549
Computer\ Science 0.7121951219512195 0.7853658536585366 0.824390243902439 0.8439490445859873
Economics 0.8171021377672208 0.816350710900474 0.8590047393364929 0.8834355828220859
Engineering 0.5898760330578512 0.5531475748194015 0.6130030959752322 0.7164429530201343
Health 0.7478580171358629 0.7603911980440098 0.7689486552567237 0.8245614035087719
History 0.7007874015748031 0.7322834645669292 0.7375328083989501 0.7657992565055762
Law 0.5522252497729337 0.5894641235240691 0.6457765667574932 0.6793103448275862
Math 0.5173945225758697 0.7957068837897854 0.8105107327905255 0.8766700924974307
Philosophy 0.7234468937875751 0.7034068136272545 0.7675350701402806 0.788235294117647
Physics 0.8072474942174248 0.7513471901462664 0.7729022324865281 0.8473804100227791
Psychology 0.8293601003764115 0.8270676691729323 0.8458646616541353 0.8912386706948641
Other 0.7359307359307359 0.7965367965367965 0.801948051948052 0.8620689655172413
Overall 0.7025205889693037 0.7473404255319149 0.7764295212765957 0.8348224782506466

==> figures/evaluation/recsip/recsip.dat <==
{ } correct wrong disunity
Biology 539.0 45.0 133.0
Business 520.0 99.0 170.0
Chemistry 624.0 120.0 388.0
Computer\ Science 265.0 49.0 96.0
Economics 576.0 76.0 192.0
Engineering 427.0 169.0 373.0
Health 470.0 100.0 248.0
History 206.0 63.0 112.0
Law 394.0 186.0 521.0
Math 853.0 120.0 357.0
Philosophy 268.0 72.0 154.0
Physics 744.0 134.0 299.0
Psychology 590.0 72.0 135.0
Other 625.0 100.0 199.0
Overall 7101.0 1405.0 3377.0

==> figures/evaluation/wrong-responses/wrong-responses.dat <==
{error type} {error number}
{wrong similarity detection} 7
{all models were wrong} 32
{correct one changed} 4
{benchmark error} 1
{formatting error} 1
